Hierarchical structure of the cosmic web and galaxy properties

Voids possess a very complex internal structure and dynamics. Using $N$-body simulations we study the hierarchical nature of sub-structures present in the cosmic web (CW). We use the SpineWeb method which provides a complete characterization of the CW into its primary constituents: voids, walls, filaments, and nodes. We aim to characterize the inner compositions of voids by detecting their internal filamentary structure and explore the impact of this on the properties of void galaxies. Using a semi-analytical galaxy evolution model we explore the impact of the CW on several galaxies' properties. We find the fraction of haloes living in various CW components to be a function of their mass, with the majority of the haloes of mass below $10^{12}M_{\odot}/h$, residing in voids and haloes of higher masses distributed mostly in walls. Similarly, in the Stellar-to-Halo mass relationship, we observe an environmental dependence for haloes of masses below $10^{12}M_{\odot}/h$, showing an increased stellar mass fraction for the densest environments. The spin is lower for galaxies in the densest environments for the mass range of $10^{10}-10^{12}M_{\odot}/h$. Finally, we found a strong trend of higher metallicity fractions for filaments and node galaxies, with respect to the full sample, in the range of $M_*<10^{10}M_{\odot}/h$. Our results show that cosmic voids possess an intricate internal network of substructures. This in turn makes them a complex environment for galaxy formation, impacting in an unique way the properties and evolution of the chosen few galaxies that form inside them.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
